Assessing Language Models' Worldview for Fiction Generation

The use of Large Language Models (LLMs) has become ubiquitous, with abundant applications in computational creativity. One such application is fictional story generation. Fiction is a narrative that occurs in a story world that is slightly different than ours. With LLMs becoming writing partners, we question how suitable they are to generate fiction. This study investigates the ability of LLMs to maintain a state of world essential to generate fiction. Through a series of questions to nine LLMs, we find that only two models exhibit consistent worldview, while the rest are self-conflicting. Subsequent analysis of stories generated by four models revealed a strikingly uniform narrative pattern. This uniformity across models further suggests a lack of `state' necessary for fiction. We highlight the limitations of current LLMs in fiction writing and advocate for future research to test and create story worlds for LLMs to reside in. All code, dataset, and the generated responses can be found in https://github.com/tanny411/llm-reliability-and-consistency-evaluation.

==> main_bib_old.txt <==
% recent llms story generation papers
% in intro
@misc{patel2024swag,
      title={SWAG: Storytelling With Action Guidance}, 
      author={Zeeshan Patel and Karim El-Refai and Jonathan Pei and Tianle Li},
      year={2024},
      eprint={2402.03483},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}


@misc{huang2023affective,
      title={Affective and Dynamic Beam Search for Story Generation}, 
      author={Tenghao Huang and Ehsan Qasemi and Bangzheng Li and He Wang and Faeze Brahman and Muhao Chen and Snigdha Chaturvedi},
      year={2023},
      eprint={2310.15079},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}
% in intro
@misc{tang2023crossattention,
      title={A Cross-Attention Augmented Model for Event-Triggered Context-Aware Story Generation}, 
      author={Chen Tang and Tyler Loakman and Chenghua Lin},
      year={2023},
      eprint={2311.11271},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}
% in related work
@article{Andrus_Nasiri_Cui_Cullen_Fulda_2022, title={Enhanced Story Comprehension for Large Language Models through Dynamic Document-Based Knowledge Graphs}, volume={36}, url={https://ojs.aaai.org/index.php/AAAI/article/view/21286}, DOI={10.1609/aaai.v36i10.21286}, number={10}, journal={Proceedings of the AAAI Conference on Artificial Intelligence}, author={Andrus, Berkeley R and Nasiri, Yeganeh and Cui, Shilong and Cullen, Benjamin and Fulda, Nancy}, year={2022}, month={Jun.}, pages={10436-10444} }
% in related work
@inproceedings{Wordcraft,
author = {Yuan, Ann and Coenen, Andy and Reif, Emily and Ippolito, Daphne},
title = {Wordcraft: Story Writing With Large Language Models},
year = {2022},
isbn = {9781450391443},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/3490099.3511105},
doi = {10.1145/3490099.3511105},
booktitle = {Proceedings of the 27th International Conference on Intelligent User Interfaces},
pages = {841–852},
numpages = {12},
keywords = {NLP},
location = {<conf-loc>, <city>Helsinki</city>, <country>Finland</country>, </conf-loc>},
series = {IUI '22}
}
% in related work
@inproceedings{jin-etal-2022-plot,
    title = "Plot Writing From Pre-Trained Language Models",
    author = "Jin, Yiping  and
      Kadam, Vishakha  and
      Wanvarie, Dittaya",
    editor = "Shaikh, Samira  and
      Ferreira, Thiago  and
      Stent, Amanda",
    booktitle = "Proceedings of the 15th International Conference on Natural Language Generation",
    month = jul,
    year = "2022",
    address = "Waterville, Maine, USA and virtual meeting",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2022.inlg-main.5",
    doi = "10.18653/v1/2022.inlg-main.5",
    pages = "52--67",
    abstract = "",
}
% in related work
@inproceedings{yang-etal-2022-re3,
    title = "Re3: Generating Longer Stories With Recursive Reprompting and Revision",
    author = "Yang, Kevin  and
      Tian, Yuandong  and
      Peng, Nanyun  and
      Klein, Dan",
    editor = "Goldberg, Yoav  and
      Kozareva, Zornitsa  and
      Zhang, Yue",
    booktitle = "Proceedings of the 2022 Conference on Empirical Methods in Natural Language Processing",
    month = dec,
    year = "2022",
    address = "Abu Dhabi, United Arab Emirates",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2022.emnlp-main.296",
    doi = "10.18653/v1/2022.emnlp-main.296",
    pages = "4393--4479",
}
% in related work
@inproceedings{yang-etal-2023-doc,
    title = "{DOC}: Improving Long Story Coherence With Detailed Outline Control",
    author = "Yang, Kevin  and
      Klein, Dan  and
      Peng, Nanyun  and
      Tian, Yuandong",
    editor = "Rogers, Anna  and
      Boyd-Graber, Jordan  and
      Okazaki, Naoaki",
    booktitle = "Proceedings of the 61st Annual Meeting of the Association for Computational Linguistics (Volume 1: Long Papers)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.acl-long.190",
    doi = "10.18653/v1/2023.acl-long.190",
    pages = "3378--3465",
}
% not added
@inproceedings{gomez-rodriguez-williams-2023-confederacy,
    title = "A Confederacy of Models: a Comprehensive Evaluation of {LLM}s on Creative Writing",
    author = "G{\'o}mez-Rodr{\'\i}guez, Carlos  and
      Williams, Paul",
    editor = "Bouamor, Houda  and
      Pino, Juan  and
      Bali, Kalika",
    booktitle = "Findings of the Association for Computational Linguistics: EMNLP 2023",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.findings-emnlp.966",
    doi = "10.18653/v1/2023.findings-emnlp.966",
    pages = "14504--14528",
}

% old story generation papers
@article{MEXICA,
  author       = {Rafael {P{\'{e}}rez y P{\'{e}}rez} and
                  Mike Sharples},
  title        = {{MEXICA:} {A} computer model of a cognitive account of creative writing},
  journal      = {J. Exp. Theor. Artif. Intell.},
  volume       = {13},
  number       = {2},
  pages        = {119--139},
  year         = {2001},
  url          = {https://doi.org/10.1080/09528130010029820},
  doi          = {10.1080/09528130010029820},
  timestamp    = {Thu, 18 May 2017 09:50:38 +0200},
  biburl       = {https://dblp.org/rec/journals/jetai/PerezS01.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@InProceedings{Character_Riedl,
author="Riedl, Mark O.
and Young, R. Michael",
editor="Balet, Olivier
and Subsol, G{\'e}rard
and Torguet, Patrice",
title="Character-Focused Narrative Generation for Execution in Virtual Worlds",
booktitle="Virtual Storytelling. Using Virtual RealityTechnologies for Storytelling",
year="2003",
publisher="Springer Berlin Heidelberg",
address="Berlin, Heidelberg",
pages="47--56",
isbn="978-3-540-40014-1"
}

@INPROCEEDINGS {Autonomous_Riedl,
author = {M. Riedl and R. Young},
booktitle = {Autonomous Agents and Multiagent Systems, International Joint Conference on},
title = {An Intent-Driven Planner for Multi-Agent Story Generation},
year = {2004},
volume = {2},
issn = {},
pages = {186-193},
keywords = {null},
doi = {10.1109/AAMAS.2004.10054},
url = {https://doi.ieeecomputersociety.org/10.1109/AAMAS.2004.10054},
publisher = {IEEE Computer Society},
address = {Los Alamitos, CA, USA},
month = {jul}
}

% story generation theories
@misc{Kate_2015, 
title={Figurative language}, 
url={https://www.wattpad.com/171969922-your-guide-to-writing-the-perfect-story-figurative}, 
journal={Wattpad}, 
author={Kate},
year={2015}} 

@inproceedings{Stochastic_Parrots,
author = {Bender, Emily M. and Gebru, Timnit and McMillan-Major, Angelina and Shmitchell, Shmargaret},
title = {On the Dangers of Stochastic Parrots: Can Language Models Be Too Big?},
year = {2021},
isbn = {9781450383097},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/3442188.3445922},
doi = {10.1145/3442188.3445922},
booktitle = {Proceedings of the 2021 ACM Conference on Fairness, Accountability, and Transparency},
pages = {610–623},
numpages = {14},
location = {Virtual Event, Canada},
series = {FAccT '21}
}







@misc{remove, 
title={Citation removed to preserve anonymity}, 
url={}, 
journal={}, 
author={Removed},
year={2024}
} 


@misc{our_reliability,
    title = "Reliability Check: An Analysis of {GPT}-3{'}s Response to Sensitive Topics and Prompt Wording",
    author = "Anonymized",
note="Author names removed to ensure anonymous peer review",
    year = 2023,
    howpublished = "\url{https://drive.google.com/file/d/1fQjB3yEfJOd-3nUlfV2ezlbGJDeBJlOn/view?usp=sharing}",
}
